The generalized orthogonal Procrustes problem in the high noise regime

We consider the problem of estimating a cloud of points from numerous noisy observations of that cloud after unknown rotations, and possibly reflections. This is an instance of the general problem of estimation under group action, originally inspired by applications in 3-D imaging and computer vision. We focus on a regime where the noise level is larger than the magnitude of the signal, so much so that the rotations cannot be estimated reliably. We propose a simple and efficient procedure based on invariant polynomials (effectively: the Gram matrices) to recover the signal, and we assess it against fundamental limits of the problem that we derive. We show our approach adapts to the noise level and is statistically optimal (up to constants) for both the low and high noise regimes. In studying the variance of our estimator, we encounter the question of the sensivity of a type of thin Cholesky factorization, for which we provide an improved bound which may be of independent interest.

==> DifferentPlots/TODO.txt <==
Different Plots:
1)
2)
3)
4)
5)
6)
7)
8)
9)
10)

==> TODO.txt <==
-O(d) vs SO(d)
-Citation of Nemirovski and Yudin, "MoM" -> not proper
-add reference to the fundamental theorem of the orthogonal group
-constant in lemma on KL lemma's proof

-section stability/consistency of the estimator
-expose synchronization approach???
-add KL/TV/\chit^2 divergence explanations

-KL bound works for a certain statistical model-> should be clear in the paper

-redo graph for Dono Plots

QUESTIONS TO ASK:
-Provide all proofs for metric entropy???

